Maritime Small Object Detection from UAVs using Deep Learning with Altitude-Aware Dynamic Tiling

Unmanned Aerial Vehicles (UAVs) are crucial in Search and Rescue (SAR) missions due to their ability to monitor vast maritime areas. However, small objects often remain difficult to detect from high altitudes due to low object-to-background pixel ratios. We propose an altitude-aware dynamic tiling method that scales and adaptively subdivides the image into tiles for enhanced small object detection. By integrating altitude-dependent scaling with an adaptive tiling factor, we reduce unnecessary computation while maintaining detection performance. Tested on the SeaDronesSee dataset [1] with YOLOv5 [2] and Slicing Aided Hyper Inference (SAHI) framework [3], our approach improves Mean Average Precision (mAP) for small objects by 38% compared to a baseline and achieves more than double the inference speed compared to static tiling. This approach enables more efficient and accurate UAV-based SAR operations under diverse conditions.

==> figures/dataset/test-dataset-opt-res.csv <==
Altitude,{\hat{p}},{\hat{p}} (DJI),{\hat{p}} (trinity)
(meters),(trinity 20M),(MAVIC 4K),(Mulispectral RGB)
,FOV 73{\degree},FOV 65{\degree},FOV 50{\degree}
10,191,164,95
20,382,328,190
30,573,493,285
.,,,
.,,,
240,4585,3947,2284
250,4776,4112,2379
,,,
,,,
,,,
Altitude,$\hat{p}$,$\hat{p}$ (DJI),$\hat{p}$ (trinity)
(meters),(trinity 20M),(MAVIC 4K),(Multispectral RGB)   
,FOV 73$\degree$,FOV 65$\degree$,FOV 50$\degree$
10,191,164,95
20,382,328,190
30,573,493,285
.,.,.,.                     
.,.,.,.                     
240,4585,3947,2284
250,4776,4112,2379

==> figures/dataset/test-dataset-scaling.csv <==
Image source,Image Size,Altitude,Scaled V1,Altitude,Scaled V2
Trinity,1330x930,0-50,640x480,,
Multispectral,,50-150,1152x864,0-150,1152x864
RGB,,150+,1664x1248,150+,1664x1248
,,,,,
DJI Mavic,3840x2160,0-50,640x360,0-30,640x360
4K,,50-90,1152x648,30-60,1152x648
,,90-110,1664x936,60-90,1664x936
,,110-130,2176x1224,90-120,2176x1224
,,130-150,2688x1512,120-150,2688x1512
,,,,,
Trinity (20M),5456x3632,missing,3712x2470,missing,4224x2816


==> figures/yolov5training/results.csv <==
               epoch,      train/box_loss,      train/obj_loss,      train/cls_loss,   metrics/precision,      metrics/recall,     metrics/mAP_0.5,metrics/mAP_0.5:0.95,        val/box_loss,        val/obj_loss,        val/cls_loss,               x/lr0,               x/lr1,               x/lr2
                   0,             0.10807,             0.02349,            0.032246,             0.73482,             0.17969,             0.14255,            0.039834,            0.081979,            0.019884,            0.021443,            0.070135,           0.0033183,           0.0033183
                   1,            0.082731,            0.018447,            0.015113,             0.69116,              0.3147,             0.28492,            0.094013,            0.076619,            0.019126,            0.017326,            0.040102,           0.0066187,           0.0066187
                   2,            0.073727,             0.01718,            0.010783,             0.70835,             0.34544,             0.33044,             0.12544,             0.06947,            0.020152,            0.026196,            0.010036,           0.0098861,           0.0098861
                   3,            0.065032,            0.015983,            0.008408,             0.83865,             0.42213,             0.46094,             0.19335,            0.058522,            0.017603,            0.016274,           0.0098515,           0.0098515,           0.0098515
                   4,            0.059408,            0.015104,           0.0062984,             0.77834,             0.53908,             0.56251,             0.25193,             0.05573,            0.016718,            0.012061,           0.0098515,           0.0098515,           0.0098515
                   5,            0.056904,            0.014788,           0.0049842,             0.84431,             0.58558,             0.61094,             0.30724,            0.053823,            0.016078,            0.010434,            0.009802,            0.009802,            0.009802
                   6,            0.054775,            0.014379,            0.004041,             0.85682,             0.60308,             0.62665,             0.33091,            0.052092,            0.016068,            0.010467,           0.0097525,           0.0097525,           0.0097525
                   7,            0.052962,             0.01406,           0.0035957,             0.85504,              0.6219,             0.63721,             0.33109,            0.051058,            0.015762,            0.010583,            0.009703,            0.009703,            0.009703
                   8,            0.051859,            0.014065,           0.0032257,             0.84203,             0.60347,             0.62274,             0.33198,             0.05115,            0.015759,            0.010879,           0.0096535,           0.0096535,           0.0096535
                   9,            0.050812,            0.013926,           0.0030425,             0.85288,             0.62736,             0.63972,             0.33489,            0.050398,            0.015618,            0.010176,            0.009604,            0.009604,            0.009604
                  10,                0.05,             0.01377,           0.0028243,             0.88007,             0.63084,             0.64321,             0.35364,            0.049053,            0.015356,            0.010482,           0.0095545,           0.0095545,           0.0095545
                  11,            0.049283,            0.013625,           0.0025937,             0.84768,             0.62102,             0.64141,             0.34952,            0.049275,            0.015621,             0.01024,            0.009505,            0.009505,            0.009505
                  12,            0.048501,             0.01336,           0.0024792,             0.85448,             0.62457,             0.64697,             0.35587,            0.048722,             0.01528,            0.010027,           0.0094555,           0.0094555,           0.0094555
                  13,            0.048112,            0.013471,           0.0024167,             0.88163,             0.61433,             0.64916,             0.36233,            0.048289,            0.015268,            0.010173,            0.009406,            0.009406,            0.009406
                  14,            0.047878,            0.013436,           0.0024157,             0.86486,             0.64636,             0.66069,             0.36489,            0.047947,              0.0152,           0.0099502,           0.0093565,           0.0093565,           0.0093565
                  15,            0.047335,            0.013354,           0.0022426,             0.87709,              0.6341,             0.66054,             0.37011,            0.047873,            0.015205,           0.0097424,            0.009307,            0.009307,            0.009307
                  16,            0.046958,            0.013151,           0.0021968,             0.87271,             0.63961,             0.65789,             0.37591,            0.047428,            0.015141,            0.010132,           0.0092575,           0.0092575,           0.0092575
                  17,            0.046692,            0.013119,           0.0022227,             0.87425,             0.63923,             0.66692,             0.38072,            0.047275,            0.015105,           0.0091687,            0.009208,            0.009208,            0.009208
                  18,            0.046484,            0.013074,           0.0020326,             0.88618,             0.65217,             0.67274,             0.38727,             0.04726,            0.015027,           0.0095773,           0.0091585,           0.0091585,           0.0091585
                  19,            0.045955,             0.01303,           0.0020166,             0.88156,             0.62952,             0.66511,             0.37764,            0.047249,             0.01509,            0.009627,            0.009109,            0.009109,            0.009109
                  20,            0.046019,            0.013161,           0.0020996,             0.89224,             0.64728,              0.6772,             0.38522,            0.046727,            0.014979,           0.0096484,           0.0090595,           0.0090595,           0.0090595
                  21,            0.045497,            0.012986,           0.0019454,             0.87347,             0.63207,             0.65914,             0.37764,            0.046572,            0.015123,           0.0097622,             0.00901,             0.00901,             0.00901
                  22,            0.045277,            0.012894,           0.0017555,              0.8847,             0.64342,             0.67765,             0.38644,            0.046609,            0.014824,           0.0097821,           0.0089605,           0.0089605,           0.0089605
                  23,            0.044952,            0.012817,           0.0019408,             0.88777,             0.63509,             0.68438,             0.39278,            0.046289,            0.014872,           0.0095333,            0.008911,            0.008911,            0.008911
                  24,            0.044952,            0.012784,           0.0017641,             0.89687,             0.65335,             0.68859,             0.39805,            0.045946,            0.014773,           0.0094836,           0.0088615,           0.0088615,           0.0088615
                  25,            0.044773,            0.012881,           0.0016387,               0.895,             0.64865,             0.69544,              0.3951,            0.046147,            0.014796,           0.0094129,            0.008812,            0.008812,            0.008812
                  26,            0.044469,            0.012861,           0.0017018,              0.8903,             0.65565,             0.67935,             0.39358,             0.04612,            0.014852,           0.0099349,           0.0087625,           0.0087625,           0.0087625
                  27,            0.044476,            0.012767,           0.0017422,             0.78685,             0.66004,             0.69077,             0.40395,            0.045912,            0.014812,           0.0094021,            0.008713,            0.008713,            0.008713
                  28,             0.04434,            0.012831,           0.0016101,              0.8579,             0.65413,             0.69207,             0.40427,            0.045507,            0.014721,           0.0091647,           0.0086635,           0.0086635,           0.0086635
                  29,            0.044166,            0.012816,           0.0016175,             0.88961,             0.65946,             0.69558,             0.40433,            0.045285,            0.014715,           0.0090679,            0.008614,            0.008614,            0.008614
                  30,            0.043785,             0.01261,           0.0015611,             0.80389,             0.66956,             0.69791,             0.40841,            0.045301,            0.014724,           0.0089946,           0.0085645,           0.0085645,           0.0085645
                  31,            0.043858,            0.012701,           0.0016412,             0.80044,             0.66528,             0.69348,             0.40166,            0.045291,            0.014662,            0.008968,            0.008515,            0.008515,            0.008515
                  32,            0.043362,            0.012542,           0.0015385,             0.89357,               0.662,             0.69653,             0.40749,            0.045286,            0.014707,           0.0092518,           0.0084655,           0.0084655,           0.0084655
                  33,            0.043423,            0.012604,            0.001501,             0.88775,             0.65971,             0.69185,             0.40048,             0.04558,              0.0147,           0.0097536,            0.008416,            0.008416,            0.008416
                  34,            0.043399,            0.012596,           0.0015976,             0.88785,              0.6544,             0.69667,             0.40562,            0.045248,            0.014702,           0.0091481,           0.0083665,           0.0083665,           0.0083665
                  35,            0.043035,            0.012661,            0.001537,             0.89792,             0.65043,             0.69812,             0.40856,            0.045091,            0.014647,           0.0094545,            0.008317,            0.008317,            0.008317
                  36,            0.042991,            0.012573,           0.0015119,             0.89287,             0.65455,             0.69128,             0.40468,             0.04526,            0.014724,           0.0095095,           0.0082675,           0.0082675,           0.0082675
                  37,            0.042751,            0.012652,           0.0014533,             0.85675,             0.66438,             0.69789,             0.40517,            0.044954,            0.014669,           0.0092052,            0.008218,            0.008218,            0.008218
                  38,            0.042932,            0.012389,           0.0014297,              0.8947,             0.65659,              0.7058,             0.41364,            0.044919,            0.014597,           0.0091849,           0.0081685,           0.0081685,           0.0081685
                  39,            0.042672,            0.012443,           0.0014917,             0.90326,             0.65702,             0.70388,             0.41466,            0.044528,            0.014559,           0.0091803,            0.008119,            0.008119,            0.008119
                  40,            0.042584,            0.012444,           0.0014418,             0.89778,              0.6646,              0.6933,             0.40906,            0.044614,            0.014573,           0.0095712,           0.0080695,           0.0080695,           0.0080695
                  41,            0.042317,            0.012471,           0.0013998,             0.89689,             0.65932,             0.69928,             0.40976,            0.044782,            0.014569,           0.0098853,             0.00802,             0.00802,             0.00802
                  42,            0.042227,            0.012347,           0.0014484,             0.88266,              0.6627,             0.69507,             0.40665,            0.044924,            0.014618,           0.0097418,           0.0079705,           0.0079705,           0.0079705
                  43,            0.042262,            0.012435,           0.0014601,             0.89234,             0.65537,             0.70213,             0.41242,            0.044728,              0.0146,           0.0092566,            0.007921,            0.007921,            0.007921
                  44,            0.042046,            0.012307,           0.0014138,             0.89511,             0.65547,             0.69898,             0.41165,            0.044616,            0.014597,           0.0092882,           0.0078715,           0.0078715,           0.0078715
                  45,             0.04174,            0.012454,           0.0014377,             0.89886,             0.66081,             0.70491,             0.41776,             0.04444,            0.014534,           0.0091767,            0.007822,            0.007822,            0.007822
                  46,            0.041837,            0.012372,            0.001343,             0.89538,             0.66216,             0.69812,             0.41263,            0.044501,            0.014558,           0.0094101,           0.0077725,           0.0077725,           0.0077725
                  47,            0.041702,            0.012385,           0.0013602,             0.89562,             0.66252,              0.7047,             0.41601,            0.044455,            0.014569,           0.0093231,            0.007723,            0.007723,            0.007723
                  48,            0.041353,            0.012094,           0.0013715,              0.9006,             0.65968,             0.70783,             0.42053,            0.044394,            0.014538,           0.0093907,           0.0076735,           0.0076735,           0.0076735
                  49,            0.041167,            0.012171,           0.0012681,             0.89393,             0.66312,             0.70082,             0.41755,            0.044302,            0.014522,           0.0093518,            0.007624,            0.007624,            0.007624
                  50,             0.04132,            0.012269,           0.0013026,              0.8857,             0.66417,             0.70576,             0.41687,            0.044362,             0.01451,           0.0093957,           0.0075745,           0.0075745,           0.0075745
                  51,             0.04125,             0.01226,           0.0012987,             0.89201,             0.66942,             0.71219,             0.42246,            0.044329,            0.014501,           0.0092186,            0.007525,            0.007525,            0.007525
                  52,            0.041185,            0.012113,           0.0012354,             0.86445,             0.67508,             0.71208,             0.42262,            0.044315,            0.014505,            0.009182,           0.0074755,           0.0074755,           0.0074755
                  53,            0.041106,            0.012103,            0.001222,             0.88755,             0.67368,             0.71144,              0.4224,            0.044242,            0.014486,           0.0091551,            0.007426,            0.007426,            0.007426
                  54,            0.041038,            0.012166,           0.0013313,             0.89054,             0.67503,             0.71134,             0.42128,            0.044356,             0.01449,           0.0091786,           0.0073765,           0.0073765,           0.0073765
                  55,               0.041,            0.012062,           0.0012753,             0.88596,             0.67446,             0.71428,             0.41957,            0.044445,            0.014507,           0.0091335,            0.007327,            0.007327,            0.007327
                  56,            0.040833,            0.012128,            0.001234,             0.86703,             0.67192,             0.71714,             0.42187,            0.044373,            0.014504,           0.0091132,           0.0072775,           0.0072775,           0.0072775
                  57,            0.040836,            0.012237,           0.0012395,             0.88655,             0.67273,             0.71496,             0.42068,            0.044345,            0.014473,           0.0090684,            0.007228,            0.007228,            0.007228
                  58,            0.040577,            0.012132,           0.0012289,             0.86849,             0.67295,             0.71154,             0.41955,            0.044365,            0.014486,           0.0090537,           0.0071785,           0.0071785,           0.0071785
                  59,            0.040538,            0.012098,            0.001261,             0.86145,             0.67752,             0.71199,             0.41901,             0.04437,            0.014494,           0.0090735,            0.007129,            0.007129,            0.007129
                  60,            0.040328,            0.011994,            0.001223,             0.86059,             0.67711,             0.71349,             0.41974,            0.044361,            0.014505,           0.0090662,           0.0070795,           0.0070795,           0.0070795
                  61,            0.040051,            0.011888,           0.0012112,             0.86487,             0.67415,             0.71067,             0.41853,            0.044342,            0.014502,           0.0091734,             0.00703,             0.00703,             0.00703
                  62,            0.040148,             0.01197,           0.0012093,             0.86416,              0.6744,             0.70955,             0.41882,            0.044315,            0.014502,           0.0091883,           0.0069805,           0.0069805,           0.0069805
                  63,            0.040042,             0.01203,           0.0012238,              0.8597,             0.67851,             0.70988,             0.41973,            0.044296,            0.014504,           0.0091731,            0.006931,            0.006931,            0.006931
                  64,            0.039776,            0.012068,            0.001209,             0.86956,             0.67763,               0.708,             0.42039,            0.044284,            0.014508,           0.0091954,           0.0068815,           0.0068815,           0.0068815
                  65,            0.040086,            0.012016,           0.0012085,             0.87115,             0.67594,             0.70896,             0.42033,            0.044269,            0.014504,            0.009187,            0.006832,            0.006832,            0.006832
                  66,            0.039876,            0.012029,           0.0011391,             0.86749,              0.6763,             0.70917,             0.41969,             0.04424,            0.014497,           0.0091389,           0.0067825,           0.0067825,           0.0067825
                  67,            0.039877,            0.011959,           0.0011761,             0.86309,             0.67526,             0.71031,             0.41929,             0.04425,            0.014498,           0.0090716,            0.006733,            0.006733,            0.006733
                  68,            0.039838,             0.01206,           0.0011239,             0.86942,              0.6746,              0.7106,              0.4195,            0.044243,            0.014492,           0.0090961,           0.0066835,           0.0066835,           0.0066835
                  69,            0.039575,            0.011897,           0.0012003,             0.84519,              0.6746,             0.71153,             0.41947,            0.044222,            0.014497,           0.0091121,            0.006634,            0.006634,            0.006634
                  70,            0.039189,            0.011729,           0.0010846,             0.85083,              0.6758,             0.71122,             0.41979,            0.044218,            0.014498,           0.0091279,           0.0065845,           0.0065845,           0.0065845
                  71,            0.039566,            0.011847,           0.0011437,             0.85858,             0.67347,             0.70956,             0.41951,            0.044213,              0.0145,           0.0091738,            0.006535,            0.006535,            0.006535
                  72,            0.039363,            0.011917,           0.0010609,             0.86221,             0.67458,             0.70951,             0.41966,            0.044221,            0.014504,           0.0091607,           0.0064855,           0.0064855,           0.0064855
                  73,            0.039432,            0.011794,           0.0010983,             0.85139,             0.67479,             0.71102,              0.4206,            0.044215,            0.014503,           0.0091578,            0.006436,            0.006436,            0.006436
                  74,            0.039307,            0.011857,           0.0011747,             0.85586,             0.67596,             0.71232,             0.42161,            0.044204,            0.014499,           0.0091107,           0.0063865,           0.0063865,           0.0063865
                  75,            0.039436,            0.011791,           0.0011273,             0.86621,             0.67757,             0.71361,             0.42194,            0.044196,            0.014496,           0.0090761,            0.006337,            0.006337,            0.006337
                  76,            0.039155,            0.011867,           0.0010793,             0.86652,             0.67828,             0.71348,             0.42233,            0.044211,            0.014499,           0.0090605,           0.0062875,           0.0062875,           0.0062875
                  77,            0.039007,            0.011836,           0.0010779,             0.87338,             0.67905,             0.71287,             0.42191,            0.044219,            0.014501,            0.009061,            0.006238,            0.006238,            0.006238
                  78,            0.039015,            0.011829,           0.0010748,             0.87584,             0.67971,             0.71302,             0.42229,            0.044217,            0.014499,           0.0090463,           0.0061885,           0.0061885,           0.0061885
                  79,            0.038902,            0.011816,           0.0010486,             0.88325,             0.67971,             0.71269,             0.42236,            0.044212,            0.014499,           0.0090734,            0.006139,            0.006139,            0.006139
                  80,            0.038573,            0.011672,           0.0011062,             0.86122,             0.67965,             0.71356,             0.42361,             0.04421,            0.014499,           0.0090664,           0.0060895,           0.0060895,           0.0060895
                  81,            0.038602,            0.011683,           0.0010317,              0.8604,             0.67809,             0.71334,             0.42338,            0.044211,              0.0145,           0.0090517,             0.00604,             0.00604,             0.00604
                  82,            0.038508,            0.011713,             0.00103,             0.87758,             0.67871,             0.71449,             0.42375,            0.044213,            0.014501,             0.00904,           0.0059905,           0.0059905,           0.0059905
                  83,            0.038151,            0.011589,           0.0010099,             0.78813,             0.70128,             0.71512,             0.42397,            0.044206,              0.0145,           0.0090248,            0.005941,            0.005941,            0.005941
                  84,            0.038481,            0.011662,           0.0011107,             0.79051,             0.70097,             0.71593,             0.42458,            0.044203,            0.014499,           0.0090176,           0.0058915,           0.0058915,           0.0058915
                  85,            0.038347,            0.011642,           0.0010428,               0.793,             0.70082,             0.71649,             0.42499,            0.044195,            0.014499,           0.0090151,            0.005842,            0.005842,            0.005842
                  86,            0.037932,            0.011581,           0.0010111,             0.79611,             0.70076,             0.71632,             0.42508,            0.044196,            0.014498,           0.0090083,           0.0057925,           0.0057925,           0.0057925
                  87,            0.038311,            0.011613,           0.0010836,             0.79556,             0.69974,             0.71615,             0.42504,            0.044195,            0.014498,           0.0090253,            0.005743,            0.005743,            0.005743
                  88,            0.037877,            0.011623,          0.00099461,             0.79231,             0.70068,             0.71527,             0.42471,              0.0442,              0.0145,           0.0090411,           0.0056935,           0.0056935,           0.0056935
                  89,            0.037989,            0.011652,             0.00103,              0.7939,             0.70009,             0.71511,               0.425,              0.0442,            0.014501,           0.0090494,            0.005644,            0.005644,            0.005644
                  90,            0.037836,            0.011603,          0.00099983,              0.7927,             0.70096,              0.7153,              0.4251,            0.044194,            0.014501,           0.0090484,           0.0055945,           0.0055945,           0.0055945
                  91,            0.037609,            0.011635,           0.0010214,             0.78758,             0.70041,             0.71451,             0.42486,            0.044195,            0.014501,           0.0090535,            0.005545,            0.005545,            0.005545
                  92,            0.037755,            0.011589,          0.00098826,             0.78629,             0.70032,             0.71353,             0.42512,            0.044199,            0.014501,           0.0090763,           0.0054955,           0.0054955,           0.0054955
                  93,            0.037812,            0.011545,           0.0010027,             0.78479,             0.70025,             0.71379,             0.42515,            0.044207,            0.014501,           0.0090842,            0.005446,            0.005446,            0.005446
                  94,            0.037702,            0.011561,          0.00099949,             0.79091,             0.70035,             0.71411,             0.42596,            0.044204,            0.014501,           0.0090793,           0.0053965,           0.0053965,           0.0053965
                  95,              0.0376,            0.011474,          0.00097749,             0.79418,             0.69982,             0.71448,             0.42587,             0.04421,            0.014502,           0.0090816,            0.005347,            0.005347,            0.005347
                  96,            0.037484,            0.011528,          0.00099057,             0.79508,             0.70001,             0.71408,             0.42556,            0.044215,            0.014504,           0.0091045,           0.0052975,           0.0052975,           0.0052975
                  97,            0.037419,            0.011556,           0.0009687,             0.79224,             0.70061,             0.71335,             0.42535,            0.044222,            0.014507,           0.0091199,            0.005248,            0.005248,            0.005248
                  98,            0.037135,             0.01148,          0.00097157,             0.79233,             0.70046,             0.71304,             0.42522,            0.044225,            0.014508,           0.0091284,           0.0051985,           0.0051985,           0.0051985
                  99,            0.037243,            0.011481,          0.00095418,             0.78991,             0.70083,             0.71283,             0.42531,            0.044228,            0.014507,           0.0091293,            0.005149,            0.005149,            0.005149
                 100,            0.036908,            0.011399,          0.00095129,             0.79044,             0.70048,             0.71235,             0.42509,            0.044224,            0.014507,            0.009132,           0.0050995,           0.0050995,           0.0050995
                 101,            0.036914,            0.011495,           0.0009104,             0.78939,             0.70109,             0.71187,             0.42498,            0.044225,            0.014507,           0.0091359,             0.00505,             0.00505,             0.00505
                 102,            0.036822,            0.011482,          0.00096254,              0.8668,             0.67183,             0.71085,             0.42498,            0.044226,            0.014507,            0.009144,           0.0050005,           0.0050005,           0.0050005
                 103,            0.036929,            0.011433,          0.00092919,             0.89642,             0.67174,             0.71149,             0.42463,            0.044225,            0.014508,           0.0091524,            0.004951,            0.004951,            0.004951
                 104,            0.036593,            0.011405,          0.00091438,             0.89713,             0.67127,             0.71121,             0.42474,            0.044226,            0.014508,           0.0091554,           0.0049015,           0.0049015,           0.0049015
                 105,            0.036541,            0.011337,          0.00093377,             0.89623,             0.67192,             0.71078,             0.42456,            0.044235,            0.014508,           0.0091655,            0.004852,            0.004852,            0.004852
                 106,            0.036647,            0.011297,          0.00087399,             0.89635,             0.67221,              0.7106,             0.42443,            0.044239,            0.014508,           0.0091869,           0.0048025,           0.0048025,           0.0048025
                 107,            0.036425,            0.011328,          0.00088642,             0.89635,             0.67213,             0.71067,             0.42447,            0.044237,            0.014508,           0.0091963,            0.004753,            0.004753,            0.004753
                 108,            0.036608,            0.011386,          0.00084211,              0.8962,              0.6718,             0.71053,             0.42432,            0.044243,            0.014508,            0.009212,           0.0047035,           0.0047035,           0.0047035
                 109,            0.036336,            0.011266,          0.00092844,             0.89606,             0.67193,             0.71022,             0.42419,            0.044244,            0.014507,           0.0092201,            0.004654,            0.004654,            0.004654
                 110,            0.036482,             0.01127,          0.00085303,             0.89629,             0.67194,             0.70994,             0.42416,            0.044244,            0.014506,             0.00922,           0.0046045,           0.0046045,           0.0046045
                 111,            0.036393,              0.0112,          0.00090326,             0.89607,             0.67202,             0.70995,             0.42428,            0.044248,            0.014507,           0.0092201,            0.004555,            0.004555,            0.004555
                 112,            0.036389,            0.011279,          0.00085603,             0.89568,             0.67169,             0.70876,             0.42387,            0.044253,            0.014506,           0.0092376,           0.0045055,           0.0045055,           0.0045055
                 113,            0.036066,            0.011201,          0.00087074,              0.8956,             0.67222,             0.70876,             0.42396,            0.044254,            0.014506,            0.009248,            0.004456,            0.004456,            0.004456
                 114,            0.035862,            0.011254,           0.0008796,             0.89583,             0.67221,             0.70859,             0.42368,            0.044256,            0.014505,           0.0092512,           0.0044065,           0.0044065,           0.0044065
                 115,            0.035869,            0.011255,          0.00085144,             0.89606,             0.67217,             0.70868,             0.42392,            0.044254,            0.014505,           0.0092529,            0.004357,            0.004357,            0.004357
                 116,            0.035822,            0.011118,          0.00090382,             0.89636,             0.67186,             0.70832,             0.42407,            0.044252,            0.014506,           0.0092719,           0.0043075,           0.0043075,           0.0043075
                 117,            0.035648,            0.011078,          0.00088688,             0.89655,             0.67055,             0.70811,             0.42413,            0.044253,            0.014506,           0.0092911,            0.004258,            0.004258,            0.004258
                  95,            0.037382,              0.0116,           0.0009763,             0.78991,             0.69986,             0.71348,              0.4256,            0.044211,            0.014502,            0.009098,            0.005347,            0.005347,            0.005347
                  96,            0.037641,            0.011616,           0.0010046,             0.79184,             0.70049,             0.71367,             0.42535,            0.044218,            0.014501,           0.0091198,           0.0052975,           0.0052975,           0.0052975
                  97,            0.037159,            0.011488,           0.0009594,             0.78853,             0.70018,              0.7125,             0.42506,            0.044225,            0.014503,           0.0091527,            0.005248,            0.005248,            0.005248
                  98,            0.037341,            0.011517,          0.00099659,             0.78682,             0.70044,             0.71218,              0.4254,            0.044226,            0.014502,           0.0091571,           0.0051985,           0.0051985,           0.0051985
                  99,            0.036976,            0.011415,          0.00093947,             0.78481,             0.70075,             0.71203,             0.42549,            0.044232,            0.014503,           0.0091582,            0.005149,            0.005149,            0.005149
                 100,            0.037188,            0.011479,          0.00095103,             0.77897,             0.70046,             0.71104,             0.42534,            0.044235,            0.014503,           0.0091695,           0.0050995,           0.0050995,           0.0050995
                 101,            0.037095,            0.011395,          0.00094282,             0.78228,             0.70116,             0.71219,              0.4253,            0.044232,            0.014502,           0.0091796,             0.00505,             0.00505,             0.00505
                 102,            0.036721,            0.011277,          0.00096513,              0.7841,             0.70118,             0.71229,             0.42583,            0.044236,            0.014503,           0.0091702,           0.0050005,           0.0050005,           0.0050005
                 103,            0.036788,            0.011437,          0.00090904,             0.77857,             0.70147,             0.71256,             0.42607,            0.044242,            0.014504,            0.009162,            0.004951,            0.004951,            0.004951
                 104,            0.036689,            0.011406,          0.00091717,             0.78416,             0.70134,             0.71272,             0.42609,            0.044248,            0.014506,           0.0091686,           0.0049015,           0.0049015,           0.0049015
                 105,            0.036736,            0.011433,          0.00091373,             0.77826,             0.70119,              0.7123,             0.42604,            0.044249,            0.014508,           0.0091746,            0.004852,            0.004852,            0.004852
                 106,              0.0365,            0.011355,          0.00091327,             0.90086,             0.66955,             0.71146,             0.42602,            0.044254,            0.014508,           0.0091851,           0.0048025,           0.0048025,           0.0048025
                 107,             0.03638,            0.011236,          0.00091865,             0.90148,             0.66931,             0.71231,             0.42592,            0.044262,            0.014508,           0.0091838,            0.004753,            0.004753,            0.004753
                 108,             0.03631,            0.011343,          0.00086718,               0.901,             0.66993,             0.71274,             0.42623,            0.044262,            0.014508,           0.0091904,           0.0047035,           0.0047035,           0.0047035
                 109,            0.036327,            0.011368,          0.00090857,             0.90236,             0.66977,             0.71304,             0.42641,            0.044263,            0.014508,           0.0091895,            0.004654,            0.004654,            0.004654
                 110,            0.036195,             0.01133,          0.00084694,             0.90248,             0.66991,             0.71306,             0.42671,            0.044262,            0.014507,           0.0091983,           0.0046045,           0.0046045,           0.0046045
                 111,            0.036263,            0.011221,          0.00085605,              0.9028,             0.66952,             0.71285,             0.42632,            0.044269,            0.014509,           0.0092119,            0.004555,            0.004555,            0.004555
                 112,            0.036113,            0.011229,          0.00090085,             0.90313,             0.66984,             0.71333,             0.42664,            0.044269,            0.014507,           0.0092183,           0.0045055,           0.0045055,           0.0045055
                 113,            0.036012,            0.011207,          0.00086509,             0.90246,             0.66908,             0.71306,             0.42662,            0.044271,            0.014508,           0.0092201,            0.004456,            0.004456,            0.004456
                 114,            0.035761,            0.011184,          0.00084066,             0.90237,             0.66928,             0.71337,             0.42696,            0.044273,            0.014508,           0.0092301,           0.0044065,           0.0044065,           0.0044065
                 115,            0.035974,            0.011306,          0.00085839,             0.90204,             0.66931,             0.71324,             0.42693,            0.044274,            0.014508,           0.0092469,            0.004357,            0.004357,            0.004357
                 116,            0.035449,            0.011156,          0.00084968,             0.90226,             0.66907,              0.7131,             0.42696,            0.044278,            0.014508,           0.0092591,           0.0043075,           0.0043075,           0.0043075
                 117,            0.035645,            0.011153,          0.00087314,              0.9016,              0.6695,             0.71289,             0.42692,             0.04428,            0.014509,           0.0092684,            0.004258,            0.004258,            0.004258
                 118,            0.035506,            0.011073,          0.00088348,             0.90242,             0.66947,             0.71339,               0.427,            0.044283,            0.014509,           0.0092652,           0.0042085,           0.0042085,           0.0042085
                 119,            0.035499,            0.011077,          0.00082391,             0.90286,             0.66901,             0.71305,             0.42707,            0.044291,            0.014511,           0.0092709,            0.004159,            0.004159,            0.004159
                 120,            0.035607,            0.011214,          0.00082504,             0.90313,             0.66942,             0.71331,             0.42725,            0.044292,             0.01451,           0.0092722,           0.0041095,           0.0041095,           0.0041095
                 121,             0.03535,            0.011204,          0.00082762,             0.90455,             0.66849,             0.71345,             0.42706,            0.044291,            0.014511,           0.0092849,             0.00406,             0.00406,             0.00406
                 122,            0.035342,            0.011094,          0.00085374,             0.87391,             0.67011,             0.71361,             0.42729,            0.044288,             0.01451,           0.0092897,           0.0040105,           0.0040105,           0.0040105
                 123,            0.035262,            0.011143,          0.00081355,               0.871,             0.67043,             0.71414,             0.42757,            0.044288,            0.014512,           0.0092936,            0.003961,            0.003961,            0.003961
                 124,            0.035114,             0.01113,          0.00080044,             0.90333,             0.67024,             0.71394,             0.42721,            0.044293,            0.014514,            0.009305,           0.0039115,           0.0039115,           0.0039115
                 125,            0.034943,            0.010976,          0.00077936,             0.90361,             0.66999,             0.71387,             0.42712,            0.044301,            0.014516,           0.0093062,            0.003862,            0.003862,            0.003862
                 126,            0.034911,            0.011034,          0.00077799,             0.90367,             0.67013,             0.71357,             0.42728,            0.044308,            0.014519,           0.0093004,           0.0038125,           0.0038125,           0.0038125
                 127,            0.034668,            0.010938,          0.00081021,             0.90334,             0.66978,             0.71252,             0.42718,            0.044316,            0.014521,           0.0093088,            0.003763,            0.003763,            0.003763
                 128,            0.034678,            0.010944,          0.00074808,             0.90317,             0.66982,             0.71292,             0.42725,            0.044322,            0.014524,           0.0093124,           0.0037135,           0.0037135,           0.0037135
                 129,             0.03479,            0.011007,          0.00079814,             0.90134,             0.66984,             0.71279,             0.42726,            0.044331,            0.014526,           0.0093161,            0.003664,            0.003664,            0.003664
                 130,            0.034599,            0.011048,          0.00078683,              0.9027,             0.67033,             0.71321,             0.42704,             0.04434,            0.014528,           0.0093223,           0.0036145,           0.0036145,           0.0036145
                 131,            0.034389,            0.010947,          0.00073749,             0.90258,             0.67014,             0.71261,             0.42706,            0.044349,             0.01453,           0.0093381,            0.003565,            0.003565,            0.003565
                 132,            0.034301,            0.011034,          0.00077184,             0.90248,             0.67004,             0.71288,             0.42718,            0.044354,            0.014531,           0.0093467,           0.0035155,           0.0035155,           0.0035155
                 133,            0.034493,            0.010802,          0.00078585,             0.90235,             0.67015,             0.71279,               0.427,            0.044355,            0.014533,           0.0093589,            0.003466,            0.003466,            0.003466
                 134,            0.034322,            0.010862,          0.00075726,             0.90211,             0.67011,             0.71273,             0.42714,            0.044355,            0.014534,           0.0093668,           0.0034165,           0.0034165,           0.0034165
                 135,            0.034177,            0.010877,          0.00075366,             0.90209,             0.67008,              0.7122,             0.42732,            0.044359,            0.014537,           0.0093858,            0.003367,            0.003367,            0.003367
                 136,            0.033949,             0.01087,          0.00074416,             0.90214,              0.6701,             0.71183,             0.42696,            0.044368,            0.014541,           0.0093984,           0.0033175,           0.0033175,           0.0033175
                 137,            0.033973,            0.010793,          0.00076605,              0.9025,             0.66979,               0.712,             0.42701,            0.044374,            0.014544,           0.0093974,            0.003268,            0.003268,            0.003268
                 138,            0.034005,            0.010843,          0.00075484,              0.9025,             0.66943,             0.71168,             0.42718,            0.044375,            0.014547,           0.0093998,           0.0032185,           0.0032185,           0.0032185
                 139,            0.033748,            0.010743,          0.00077687,             0.90291,             0.66971,             0.71189,             0.42725,            0.044378,             0.01455,           0.0094018,            0.003169,            0.003169,            0.003169
                 140,            0.033577,            0.010841,          0.00074712,             0.90344,             0.66978,             0.71206,              0.4269,            0.044383,            0.014553,           0.0094081,           0.0031195,           0.0031195,           0.0031195
                 141,            0.033588,            0.010776,          0.00071768,             0.88496,             0.66994,             0.71186,             0.42661,            0.044392,            0.014557,           0.0094141,             0.00307,             0.00307,             0.00307
                 142,            0.033535,             0.01081,          0.00074189,             0.87865,             0.67012,             0.71046,             0.42655,            0.044395,            0.014561,           0.0094231,           0.0030205,           0.0030205,           0.0030205
                 143,            0.033165,            0.010514,          0.00073878,             0.87882,             0.67069,             0.71033,             0.42644,            0.044399,            0.014564,           0.0094249,            0.002971,            0.002971,            0.002971
                 144,             0.03306,            0.010596,          0.00068884,             0.87976,              0.6702,             0.71004,             0.42643,            0.044405,            0.014566,           0.0094364,           0.0029215,           0.0029215,           0.0029215
                 145,            0.033164,            0.010675,           0.0006834,             0.87815,             0.67021,              0.7095,             0.42601,            0.044409,            0.014569,           0.0094466,            0.002872,            0.002872,            0.002872
                 146,            0.033172,             0.01069,          0.00070686,             0.87785,             0.67024,             0.70884,             0.42583,            0.044416,            0.014573,           0.0094631,           0.0028225,           0.0028225,           0.0028225
                 147,            0.033075,            0.010543,          0.00069168,             0.87829,             0.66944,             0.70889,              0.4255,            0.044425,            0.014579,           0.0094685,            0.002773,            0.002773,            0.002773
                 148,            0.032956,            0.010535,          0.00066665,             0.88057,             0.66883,             0.70874,             0.42512,            0.044432,            0.014584,           0.0094835,           0.0027235,           0.0027235,           0.0027235
                 149,            0.032783,            0.010544,          0.00067558,             0.87908,             0.66938,             0.70826,             0.42493,            0.044442,            0.014588,           0.0094954,            0.002674,            0.002674,            0.002674
                 150,            0.033011,            0.010535,          0.00071288,             0.88005,             0.66894,             0.70796,             0.42473,            0.044449,            0.014594,           0.0095083,           0.0026245,           0.0026245,           0.0026245
                 151,            0.032721,            0.010552,          0.00066541,             0.87751,             0.66955,             0.70753,             0.42441,             0.04446,            0.014599,           0.0095239,            0.002575,            0.002575,            0.002575
                 152,            0.032721,            0.010621,           0.0006676,             0.87589,             0.66923,             0.70748,             0.42426,            0.044472,            0.014604,           0.0095371,           0.0025255,           0.0025255,           0.0025255
                 153,            0.032433,            0.010517,          0.00066542,             0.87582,             0.66864,             0.70764,             0.42427,            0.044481,            0.014609,            0.009543,            0.002476,            0.002476,            0.002476
                 154,            0.032238,             0.01046,          0.00064188,             0.87809,             0.66791,             0.70766,             0.42423,            0.044488,            0.014614,           0.0095553,           0.0024265,           0.0024265,           0.0024265
                 155,            0.032098,            0.010378,          0.00066888,             0.87573,             0.66808,             0.70729,             0.42412,            0.044496,            0.014617,           0.0095707,            0.002377,            0.002377,            0.002377
                 156,            0.031964,              0.0103,          0.00067043,             0.87933,               0.668,             0.70641,             0.42374,            0.044507,            0.014623,           0.0095877,           0.0023275,           0.0023275,           0.0023275
                 157,            0.031954,             0.01035,          0.00064575,             0.87867,             0.66794,             0.70646,             0.42359,            0.044516,            0.014627,           0.0096004,            0.002278,            0.002278,            0.002278
                 158,            0.031845,            0.010381,          0.00062488,             0.87904,             0.66839,              0.7067,             0.42339,            0.044524,            0.014631,           0.0096078,           0.0022285,           0.0022285,           0.0022285
                 159,            0.031592,             0.01037,          0.00064335,             0.87785,             0.66891,             0.70654,             0.42366,            0.044534,            0.014636,           0.0096195,            0.002179,            0.002179,            0.002179
                 160,            0.031725,            0.010347,          0.00062521,             0.87816,             0.66914,              0.7065,             0.42367,            0.044546,            0.014642,           0.0096228,           0.0021295,           0.0021295,           0.0021295
                 161,            0.031637,            0.010349,          0.00063439,             0.87788,             0.66839,             0.70674,             0.42364,            0.044558,            0.014647,            0.009634,             0.00208,             0.00208,             0.00208
                 162,            0.031652,            0.010292,          0.00063465,             0.87773,             0.66784,             0.70643,             0.42317,            0.044574,            0.014653,           0.0096453,           0.0020305,           0.0020305,           0.0020305
                 163,            0.031312,            0.010335,          0.00060114,             0.87737,             0.66805,             0.70588,             0.42298,            0.044587,            0.014659,           0.0096582,            0.001981,            0.001981,            0.001981
                 164,            0.031181,            0.010192,          0.00060616,             0.86871,             0.66757,               0.706,             0.42323,            0.044602,            0.014665,            0.009667,           0.0019315,           0.0019315,           0.0019315
                 165,            0.031004,            0.010085,          0.00057877,             0.89982,             0.66663,             0.70637,             0.42307,            0.044616,            0.014673,           0.0096796,            0.001882,            0.001882,            0.001882
                 166,            0.031044,            0.010105,          0.00060051,             0.87724,             0.66772,             0.70582,             0.42278,             0.04463,             0.01468,           0.0096953,           0.0018325,           0.0018325,           0.0018325
                 167,            0.030848,            0.010176,          0.00057029,              0.8771,              0.6672,             0.70597,             0.42275,            0.044648,            0.014688,           0.0097087,            0.001783,            0.001783,            0.001783
                 168,            0.030907,            0.010107,          0.00060858,             0.85673,             0.66769,             0.70505,             0.42263,            0.044669,            0.014697,           0.0097232,           0.0017335,           0.0017335,           0.0017335
                 169,            0.030736,            0.010089,          0.00058414,             0.87571,             0.66616,              0.7049,             0.42274,            0.044685,            0.014704,            0.009737,            0.001684,            0.001684,            0.001684
                 170,             0.03084,            0.010026,          0.00059408,              0.8746,             0.66632,             0.70462,             0.42307,            0.044696,            0.014711,           0.0097478,           0.0016345,           0.0016345,           0.0016345
                 171,            0.030428,            0.010098,          0.00055778,              0.8749,             0.66626,             0.70494,             0.42303,            0.044718,            0.014719,           0.0097523,            0.001585,            0.001585,            0.001585
                 172,            0.030301,            0.010042,          0.00052551,             0.87542,             0.66661,             0.70487,             0.42321,            0.044732,            0.014726,           0.0097662,           0.0015355,           0.0015355,           0.0015355
                 173,            0.030187,           0.0099831,          0.00052961,             0.89811,              0.6661,             0.70561,             0.42319,            0.044745,            0.014733,           0.0097712,            0.001486,            0.001486,            0.001486
                 174,            0.030146,            0.009992,          0.00054821,             0.89227,             0.66635,             0.70562,             0.42318,             0.04476,             0.01474,           0.0097837,           0.0014365,           0.0014365,           0.0014365
                 175,             0.02992,            0.009879,          0.00056828,             0.88935,             0.66656,             0.70549,             0.42314,            0.044777,            0.014748,           0.0098037,            0.001387,            0.001387,            0.001387
                 176,            0.029721,           0.0098434,          0.00053382,             0.86807,             0.66833,              0.7046,              0.4232,            0.044796,            0.014758,           0.0098294,           0.0013375,           0.0013375,           0.0013375
                 177,            0.029596,           0.0098411,          0.00052966,              0.8756,             0.66744,             0.70409,             0.42315,            0.044816,            0.014767,            0.009848,            0.001288,            0.001288,            0.001288
                 178,            0.029236,           0.0097059,          0.00050149,             0.87588,             0.66777,             0.70398,             0.42299,            0.044833,            0.014777,           0.0098614,           0.0012385,           0.0012385,           0.0012385
                 179,             0.02944,           0.0097802,          0.00053036,              0.8754,             0.66707,             0.70381,              0.4231,            0.044852,            0.014786,           0.0098806,            0.001189,            0.001189,            0.001189
                 180,            0.029417,           0.0097655,           0.0005387,             0.87487,             0.66615,             0.70347,             0.42289,            0.044874,            0.014797,           0.0098916,           0.0011395,           0.0011395,           0.0011395
                 181,            0.028887,           0.0096854,            0.000511,             0.87676,             0.66642,             0.70337,             0.42275,            0.044891,            0.014806,           0.0099022,             0.00109,             0.00109,             0.00109
                 182,            0.029043,           0.0096412,          0.00053887,             0.87673,             0.66705,              0.7034,              0.4229,            0.044912,            0.014814,           0.0099103,           0.0010405,           0.0010405,           0.0010405
                 183,            0.028687,           0.0096844,          0.00049662,             0.87689,             0.66693,             0.70318,             0.42295,             0.04493,            0.014823,           0.0099228,            0.000991,            0.000991,            0.000991
                 184,            0.028643,           0.0096571,          0.00049988,             0.87699,             0.66727,             0.70276,             0.42282,            0.044948,            0.014831,           0.0099358,           0.0009415,           0.0009415,           0.0009415
                 185,            0.028657,           0.0096343,          0.00049643,             0.87714,             0.66691,             0.70277,              0.4229,            0.044967,             0.01484,           0.0099512,            0.000892,            0.000892,            0.000892
                 186,            0.028319,           0.0096323,          0.00049198,              0.8755,             0.66683,             0.70265,             0.42296,            0.044982,            0.014848,           0.0099664,           0.0008425,           0.0008425,           0.0008425
                 187,            0.028254,            0.009539,          0.00047505,             0.89683,             0.66745,             0.70284,             0.42281,            0.045001,            0.014857,           0.0099849,            0.000793,            0.000793,            0.000793
                 188,            0.028043,           0.0094644,          0.00048109,             0.89655,             0.66785,             0.70275,             0.42256,            0.045022,            0.014868,            0.010002,           0.0007435,           0.0007435,           0.0007435
                 189,            0.028046,           0.0094824,          0.00048402,             0.89581,             0.66816,             0.70283,             0.42254,            0.045041,            0.014876,            0.010016,            0.000694,            0.000694,            0.000694
                 190,            0.027969,           0.0094163,          0.00050056,             0.89801,             0.66635,              0.7031,             0.42231,            0.045065,            0.014886,            0.010031,           0.0006445,           0.0006445,           0.0006445
                 191,            0.027835,           0.0094302,          0.00046914,             0.89904,             0.66544,             0.70267,             0.42231,            0.045089,            0.014895,            0.010049,            0.000595,            0.000595,            0.000595
                 192,            0.027539,           0.0093931,          0.00048563,             0.89837,             0.66568,             0.70241,             0.42226,            0.045112,            0.014906,            0.010075,           0.0005455,           0.0005455,           0.0005455
                 193,            0.027367,           0.0093415,          0.00048199,             0.87385,             0.66537,             0.70139,             0.42202,            0.045134,            0.014915,              0.0101,            0.000496,            0.000496,            0.000496
                 194,            0.027256,           0.0093181,          0.00044482,             0.89321,             0.66832,              0.7017,             0.42189,            0.045161,            0.014925,            0.010127,           0.0004465,           0.0004465,           0.0004465
                 195,             0.02697,            0.009245,          0.00043859,              0.8725,             0.66312,             0.70002,             0.42195,            0.045186,            0.014936,            0.010156,            0.000397,            0.000397,            0.000397
                 196,            0.026922,           0.0092926,           0.0004473,             0.89831,             0.66433,             0.70056,             0.42188,            0.045211,            0.014945,            0.010179,           0.0003475,           0.0003475,           0.0003475
                 197,            0.026729,             0.00927,          0.00043385,             0.89848,              0.6644,             0.70035,             0.42197,            0.045238,            0.014955,            0.010208,            0.000298,            0.000298,            0.000298
                 198,            0.026831,           0.0092082,          0.00044412,             0.87078,             0.66411,             0.69952,              0.4217,            0.045265,            0.014966,            0.010231,           0.0002485,           0.0002485,           0.0002485
                 199,            0.026556,           0.0091718,           0.0004394,             0.86894,             0.66402,             0.69918,             0.42178,            0.045294,            0.014976,            0.010256,            0.000199,            0.000199,            0.000199


==> figures/yolov5training/yolov5models.csv <==
Model,size,mAPval ,mAPval,params (M),FLOPs (B)
,(pixels),(50-95),(50),,(at 640)
YOLOv5n,640,28,45.7,1.9,4.5
YOLOv5s,640,37.4,56.8,7.2,16.5
YOLOv5m,640,45.4,64.1,21.2,49
YOLOv5s6,1280,44.8,63.7,12.6,16.8
YOLOv5m6,1280,51.3,69.3,35.7,50
YOLOv5x6,1280,55,72.7,140.7,209.8
 +TTA,1536,55.8,72.7,-,-

